Removing Interlopers From Intensity Mapping Probes Of Primordial Non-Gaussianity

Line intensity mapping (LIM) has the potential to produce highly precise measurements of scale-dependence bias from primordial non-Gaussianity (PNG) due to its ability to map much larger volumes than are available from galaxy surveys. PNG parameterized by $f_{NL}$ leads to a scale-dependent correction to the bias, and therefore a correction to the line intensity power spectrum. However, LIM experiences contamination from foreground emission, including interloping emission lines from other redshifts which alter the power spectra of the maps at these scales, potentially biasing measurements of $f_{NL}$. Here we model the effect of line interlopers on upcoming line intensity mapping probes of primordial non-Gaussianity (PNG) from inflation. As an example, we consider the $[\rm CII]$ line at target redshift $z_t = 3.6$ to probe PNG, with the important systematic concern being foreground contamination from CO lines residing at redshifts different from the target redshift. We find interloper lines can lead to a significant bias and an increase in errors for our PNG constraints, leading to a false positive for non-standard inflation models. We model how well the cross-correlation technique could reduce this interloper contamination. We find the uncertainty of $f_{NL}$ reduces by factors of two and six for local and orthogonal shape PNG respectively, and by a factor of five for local shape if we consider seven interloper lines, almost eliminating the effect of interlopers. This work shows that using cross-power and auto-power spectra of line intensity maps jointly could potentially remove the effects of interlopers when measuring non-Gaussianity.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
